Probing ultra-diffuse galaxies out to the virial radius of the Coma cluster with XMM-Newton

We probe the formation scenarios and the active galactic nuclei (AGN) occupation fraction of ultra-diffuse galaxies (UDGs) in the nearby Coma cluster by utilizing XMM-Newton observations of 779 out of 854 UDG candidates identified by Subaru survey. Their origin is probed by measuring the dark matter halo mass of the stacked sample of UDGs and the population of low-mass X-ray binaries residing in globular clusters. Our measurements suggest that the average UDG population does not have a substantial amount of hot gas or a large number of globular clusters. This supports the formation scenario, in which UDGs are puffed-up dwarf galaxies, agreeing with that obtained for 404 Coma cluster UDGs using Chandra. We also determine AGN occupation fraction of UDGs by cross-correlating the position of UDGs with the detected point sources in Coma. We detect three X-ray sources with detection significance $\sigma \geq 5$ that could be off-centre AGN within 5 arcsec from the centre of the UDG 317, UDG 432, and UDG 535. We identify an optical counterpart for the X-ray source associated with the UDG 317, suggesting that this source is more likely an off-centre AGN. Based on the current data, however, we cannot conclusively constrain whether the detected AGN is residing in the Coma cluster or not.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
